EFLNet: Enhancing Feature Learning for Infrared Small Target Detection

Single-frame infrared small target detection is considered to be a challenging task, due to the extreme imbalance between target and background, bounding box regression is extremely sensitive to infrared small target, and target information is easy to lose in the high-level semantic layer. In this article, we propose an enhancing feature learning network (EFLNet) to address these problems. First, we notice that there is an extremely imbalance between the target and the background in the infrared image, which makes the model pay more attention to the background features rather than target features. To address this problem, we propose a new adaptive threshold focal loss (ATFL) function that decouples the target and the background, and utilizes the adaptive mechanism to adjust the loss weight to force the model to allocate more attention to target features. Second, we introduce the normalized Gaussian Wasserstein distance (NWD) to alleviate the difficulty of convergence caused by the extreme sensitivity of the bounding box regression to infrared small target. Finally, we incorporate a dynamic head mechanism into the network to enable adaptive learning of the relative importance of each semantic layer. Experimental results demonstrate our method can achieve better performance in the detection performance of infrared small target compared to the state-of-the-art (SOTA) deep-learning-based methods. The source codes and bounding box annotated datasets are available at https://github.com/YangBo0411/infrared-small-target.

==> reference.txt <==
@article{1,
  title={Infrared small target detection based on the weighted strengthened local contrast measure},
  author={Han, Jinhui and Moradi, Saed and Faramarzi, Iman and Zhang, Honghui and Zhao, Qian and Zhang, Xiaojian and Li, Nan},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={18},
  number={9},
  pages={1670--1674},
  year={2020},
  publisher={IEEE}
}
@article{2,
  title={Infrared dim and small target detection via multiple subspace learning and spatial-temporal patch-tensor model},
  author={Sun, Yang and Yang, Jungang and An, Wei},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={59},
  number={5},
  pages={3737--3752},
  year={2020},
  publisher={IEEE}
}
@inproceedings{3,
  title={Max-mean and max-median filters for detection of small targets},
  author={Deshpande, Suyog D and Er, Meng Hwa and Venkateswarlu, Ronda and Chan, Philip},
  booktitle={Signal and Data Processing of Small Targets 1999},
  volume={3809},
  pages={74--83},
  year={1999},
  organization={SPIE}
}
@article{4,
  title={Detection of dim targets in digital infrared imagery by morphological image processing},
  author={Rivest, Jean-Francois and Fortin, Roger},
  journal={Optical Engineering},
  volume={35},
  number={7},
  pages={1886--1893},
  year={1996},
  publisher={SPIE}
}
@article{5,
  title={A robust infrared small target detection algorithm based on human visual system},
  author={Han, Jinhui and Ma, Yong and Zhou, Bo and Fan, Fan and Liang, Kun and Fang, Yu},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={11},
  number={12},
  pages={2168--2172},
  year={2014},
  publisher={IEEE}
}
@article{6,
  title={Infrared small target detection utilizing the multiscale relative local contrast measure},
  author={Han, Jinhui and Liang, Kun and Zhou, Bo and Zhu, Xinying and Zhao, Jie and Zhao, Linlin},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={15},
  number={4},
  pages={612--616},
  year={2018},
  publisher={IEEE}
}
@article{7,
  title={Infrared patch-image model for small target detection in a single image},
  author={Gao, Chenqiang and Meng, Deyu and Yang, Yi and Wang, Yongtao and Zhou, Xiaofang and Hauptmann, Alexander G},
  journal={IEEE transactions on image processing},
  volume={22},
  number={12},
  pages={4996--5009},
  year={2013},
  publisher={IEEE}
}
@article{8,
  title={Infrared small target detection via non-convex rank approximation minimization joint l 2, 1 norm},
  author={Zhang, Landan and Peng, Lingbing and Zhang, Tianfang and Cao, Siying and Peng, Zhenming},
  journal={Remote Sensing},
  volume={10},
  number={11},
  pages={1821},
  year={2018},
  publisher={MDPI}
}
@inproceedings{9,
  title={Miss detection vs. false alarm: Adversarial learning for small object segmentation in infrared images},
  author={Wang, Huan and Zhou, Luping and Wang, Lei},
  booktitle={Proceedings of the IEEE/CVF International Conference on Computer Vision},
  pages={8509--8518},
  year={2019}
}
@inproceedings{10,
  title={Asymmetric contextual modulation for infrared small target detection},
  author={Dai, Yimian and Wu, Yiquan and Zhou, Fei and Barnard, Kobus},
  booktitle={Proceedings of the IEEE/CVF Winter Conference on Applications of Computer Vision},
  pages={950--959},
  year={2021}
}
@article{11,
  title={The two-dimensional adaptive LMS (TDLMS) algorithm},
  author={Hadhoud, Mohiy M and Thomas, David W},
  journal={IEEE transactions on circuits and systems},
  volume={35},
  number={5},
  pages={485--494},
  year={1988},
  publisher={IEEE}
}
@inproceedings{12,
  title={Two-dimensional variational mode decomposition},
  author={Konstantin, Dragomiretskiy and Zosso, Dominique},
  booktitle={Proceedings of the International Workshop on Energy Minimization Methods in Computer Vision and Pattern Recognition, Hong Kong, China},
  pages={13--16},
  year={2015}
}
@article{13,
  title={A local contrast method for infrared small-target detection utilizing a tri-layer window},
  author={Han, Jinhui and Moradi, Saed and Faramarzi, Iman and Liu, Chengyin and Zhang, Honghui and Zhao, Qian},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={17},
  number={10},
  pages={1822--1826},
  year={2019},
  publisher={IEEE}
}
@article{14,
  title={A robust infrared small target detection algorithm based on human visual system},
  author={Han, Jinhui and Ma, Yong and Zhou, Bo and Fan, Fan and Liang, Kun and Fang, Yu},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={11},
  number={12},
  pages={2168--2172},
  year={2014},
  publisher={IEEE}
}
@article{15,
  title={Reweighted infrared patch-tensor model with both nonlocal and local priors for single-frame small target detection},
  author={Dai, Yimian and Wu, Yiquan},
  journal={IEEE journal of selected topics in applied earth observations and remote sensing},
  volume={10},
  number={8},
  pages={3752--3767},
  year={2017},
  publisher={IEEE}
}
@article{16,
  title={Infrared small target detection based on partial sum of the tensor nuclear norm},
  author={Zhang, Landan and Peng, Zhenming},
  journal={Remote Sensing},
  volume={11},
  number={4},
  pages={382},
  year={2019},
  publisher={MDPI}
}
@article{17,
  title={Attentional local contrast networks for infrared small target detection},
  author={Dai, Yimian and Wu, Yiquan and Zhou, Fei and Barnard, Kobus},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={59},
  number={11},
  pages={9813--9824},
  year={2021},
  publisher={IEEE}
}
@inproceedings{18,
  title={ISNET: Shape matters for infrared small target detection},
  author={Zhang, Mingjin and Zhang, Rui and Yang, Yuxiang and Bai, Haichen and Zhang, Jing and Guo, Jie},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={877--886},
  year={2022}
}
@article{19,
  title={Dense nested attention network for infrared small target detection},
  author={Li, Boyang and Xiao, Chao and Wang, Longguang and Wang, Yingqian and Lin, Zaiping and Li, Miao and An, Wei and Guo, Yulan},
  journal={IEEE Transactions on Image Processing},
  year={2022},
  publisher={IEEE}
}
@article{20,
  title={IRSTFormer: A Hierarchical Vision Transformer for Infrared Small Target Detection},
  author={Chen, Gao and Wang, Weihua and Tan, Sirui},
  journal={Remote Sensing},
  volume={14},
  number={14},
  pages={3258},
  year={2022},
  publisher={MDPI}
}
@article{21,
  title={YOLOSR-IST: A deep learning method for small target detection in infrared remote sensing images based on super-resolution and YOLO},
  author={Li, Ronghao and Shen, Ying},
  journal={Signal Processing},
  volume={208},
  pages={108962},
  year={2023},
  publisher={Elsevier}
}
@article{22,
  title={YOLO-SASE: An Improved YOLO Algorithm for the Small Targets Detection in Complex Backgrounds},
  author={Zhou, Xiao and Jiang, Lang and Hu, Caixia and Lei, Shuai and Zhang, Tingting and Mou, Xingang},
  journal={Sensors},
  volume={22},
  number={12},
  pages={4600},
  year={2022},
  publisher={MDPI}
}
@article{23,
  title={One-Stage Cascade Refinement Networks for Infrared Small Target Detection},
  author={Dai, Yimian and Li, Xiang and Zhou, Fei and Qian, Yulei and Chen, Yaohong and Yang, Jian},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={61},
  pages={1--17},
  year={2023},
  publisher={IEEE}
}
@article{24,
  title={Infrared image small-target detection based on improved FCOS and spatio-temporal features},
  author={Yao, Shengbo and Zhu, Qiuyu and Zhang, Tao and Cui, Wennan and Yan, Peimin},
  journal={Electronics},
  volume={11},
  number={6},
  pages={933},
  year={2022},
  publisher={MDPI}
}
@article{25,
  title={A spatial-temporal feature-based detection framework for infrared dim small target},
  author={Du, Jinming and Lu, Huanzhang and Zhang, Luping and Hu, Moufa and Chen, Sheng and Deng, Yingjie and Shen, Xinglin and Zhang, Yu},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={60},
  pages={1--12},
  year={2021},
  publisher={IEEE}
}
@article{26,
  title={ISTDet: An efficient end-to-end neural network for infrared small target detection},
  author={Ju, Moran and Luo, Jiangning and Liu, Guangqi and Luo, Haibo},
  journal={Infrared Physics \& Technology},
  volume={114},
  pages={103659},
  year={2021},
  publisher={Elsevier}
}
@inproceedings{27,
  title={Focal loss for dense object detection},
  author={Lin, Tsung-Yi and Goyal, Priya and Girshick, Ross and He, Kaiming and Doll{\'a}r, Piotr},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={2980--2988},
  year={2017}
}
@article{28,
  title={A normalized Gaussian Wasserstein distance for tiny object detection},
  author={Wang, Jinwang and Xu, Chang and Yang, Wen and Yu, Lei},
  journal={arXiv preprint arXiv:2110.13389},
  year={2021}
}
@inproceedings{29,
  title={Dynamic head: Unifying object detection heads with attentions},
  author={Dai, Xiyang and Chen, Yinpeng and Xiao, Bin and Chen, Dongdong and Liu, Mengchen and Yuan, Lu and Zhang, Lei},
  booktitle={Proceedings of the IEEE/CVF conference on computer vision and pattern recognition},
  pages={7373--7382},
  year={2021}
}
@inproceedings{30,
  title={Deformable convolutional networks},
  author={Dai, Jifeng and Qi, Haozhi and Xiong, Yuwen and Li, Yi and Zhang, Guodong and Hu, Han and Wei, Yichen},
  booktitle={Proceedings of the IEEE international conference on computer vision},
  pages={764--773},
  year={2017}
}
@article{31,
  title={Agpcnet: Attention-guided pyramid context networks for infrared small target detection},
  author={Zhang, Tianfang and Cao, Siying and Pu, Tian and Peng, Zhenming},
  journal={arXiv preprint arXiv:2111.03580},
  year={2021}
}
@article{32,
  title={RISTDnet: Robust infrared small target detection network},
  author={Hou, Qingyu and Wang, Zhipeng and Tan, Fanjiao and Zhao, Ye and Zheng, Haoliang and Zhang, Wei},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={19},
  pages={1--5},
  year={2021},
  publisher={IEEE}
}
@article{33,
  title={{YOLOv7}: Trainable bag-of-freebies sets new state-of-the-art for real-time object detectors},
  author={Wang, Chien-Yao and Bochkovskiy, Alexey and Liao, Hong-Yuan Mark},
  journal={arXiv preprint arXiv:2207.02696},
  year={2022}
}
@article{34,
  title={Infrared small target tracking via gaussian curvature-based compressive convolution feature extraction},
  author={Wan, Minjie and Ye, Xiaobo and Zhang, Xiaojie and Xu, Yunkai and Gu, Guohua and Chen, Qian},
  journal={IEEE Geoscience and Remote Sensing Letters},
  volume={19},
  pages={1--5},
  year={2021},
  publisher={IEEE}
}
@article{35,
  title={Interior attention-aware network for infrared small target detection},
  author={Wang, Kewei and Du, Shuaiyuan and Liu, Chengxin and Cao, Zhiguo},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={60},
  pages={1--13},
  year={2022},
  publisher={IEEE}
}

@inproceedings{36,
  title={Mapping Degeneration Meets Label Evolution: Learning Infrared Small Target Detection with Single Point Supervision},
  author={Ying, Xinyi and Liu, Li and Wang, Yingqian and Li, Ruojing and Chen, Nuo and Lin, Zaiping and Sheng, Weidong and Zhou, Shilin},
  booktitle={Proceedings of the IEEE/CVF Conference on Computer Vision and Pattern Recognition},
  pages={15528--15538},
  year={2023}
}
@article{37,
  title={Local Contrast Attention Guide Network for Detecting Infrared Small Targets},
  author={Nian, BingKun and others},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  year={2023},
  publisher={IEEE}
}
@article{38,
  title={Direction-Coded Temporal U-Shape Module for Multiframe Infrared Small Target Detection},
  author={Li, Ruojing and An, Wei and Xiao, Chao and Li, Boyang and Wang, Yingqian and Li, Miao and Guo, Yulan},
  journal={IEEE Transactions on Neural Networks and Learning Systems},
  year={2023},
  publisher={IEEE}
}
@article{39,
  title={RLPGB-Net: Reinforcement Learning of Feature Fusion and Global Context Boundary Attention for Infrared Dim Small Target Detection},
  author={Wang, Zhe and Zang, Tao and Fu, Zhiling and Yang, Hai and Du, Wenli},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  year={2023},
  publisher={IEEE}
}
@article{40,
  title={Receptive-Field and Direction Induced Attention Network for Infrared Dim Small Target Detection With a Large-Scale Dataset IRDST},
  author={Sun, Heng and Bai, Junxiang and Yang, Fan and Bai, Xiangzhi},
  journal={IEEE Transactions on Geoscience and Remote Sensing},
  volume={61},
  pages={1--13},
  year={2023},
  publisher={IEEE}
}
